Morphological evolution of galaxies from ultradeep HST WFC3 imaging: the Hubble sequence at z~2

We use ultradeep HST WFC3/IR imaging of the HUDF to investigate the rest-frame optical morphologies of a mass-selected sample of galaxies at z~2. We find a large variety of galaxy morphologies, ranging from large, blue, disk-like galaxies to compact, red, early-type galaxies. We derive rest-frame u-g color profiles for these galaxies and show that most z~2 galaxies in our sample have negative color gradients such that their cores are red. Although these color gradients may partly be caused by radial variations in dust content, they point to the existence of older stellar populations in the centers of z~2 galaxies. This result is consistent with an "inside-out" scenario of galaxy growth. We find that the median color gradient is fairly constant with redshift: [Delta(u-g_{rest})/Delta(log r)]_{median} = -0.46, -0.44 and -0.49 for z~2, z~1 and z=0, respectively. Using structural parameters derived from surface brightness profiles we confirm that at z~2 galaxy morphology correlates well with specific star formation rate. At the same mass, star forming galaxies have larger effective radii, bluer rest-frame u-g colors and lower Sersic indices than quiescent galaxies. These correlations are very similar to those at lower redshift, suggesting that the relations that give rise to the Hubble sequence at z=0 are already in place for massive galaxies at this early epoch.

==> tab1.txt <==
# source id mag re n mstellar ug surf z
# source:   	SDSS or HUDF09
# id:		NYU-VAGC ID (SDSS) or FIREWORKS ID (HUDF09)
# mag:		total apparent magnitude in g band (SDSS) or H band (HUDF09)
# re:		circularized effective radius [kpc]
# n:		Sersic index
# mstellar:	stellar mass [log(Msun)]
# ug:		rest-frame u-g color
# surf:		average surface density [log(Msun kpc-2)]
# z:		redshift (* denotes photometric redshift)
#
HUDF09	3203	21.81	 3.49	 1.15	10.65	 0.49	 8.77	1.998
HUDF09	3239	23.11	 0.32	 2.06	10.51	 1.18	10.72	1.980
HUDF09	3242	22.10	 0.44	 3.21	10.76	 1.18	10.67	1.910
HUDF09	3254	23.31	 1.96	 1.31	10.25	 0.85	 8.87	1.887*
HUDF09	3391	23.28	 2.13	 0.44	10.37	-0.04	 8.92	1.919*
HUDF09	3421	23.79	 2.12	 0.90	10.59	 0.19	 9.14	2.457*
HUDF09	3463	22.47	 1.80	 1.20	10.09	 0.59	 8.78	1.659*
HUDF09	3486	22.43	 2.78	 0.65	10.22	 0.88	 8.53	1.628*
HUDF09	3595	22.39	 3.67	 0.41	10.98	 0.87	 9.06	1.853*
HUDF09	3653	23.85	 1.94	 0.95	10.27	 1.24	 8.90	1.776*
HUDF09	3721	22.02	 3.00	 1.16	10.54	 0.63	 8.79	1.843
HUDF09	3757	23.10	 1.25	 5.04	10.28	 1.20	 9.29	1.674*
HUDF09	3799	24.59	 2.93	 1.50	10.62	 0.87	 8.89	2.492*
HUDF09	6161	21.58	 6.70	 3.51	11.08	 1.22	 8.63	1.552
HUDF09	6225	23.26	 2.58	 0.56	10.33	 0.72	 8.71	2.401*
HUDF09	6237	23.51	 < 0.10	> 10.00	10.72	 1.30	14.40	1.965*
HUDF09	3150	19.27	 2.64	 4.31	11.03	 1.49	 9.38	0.665
HUDF09	3157	19.60	 1.54	 3.91	10.83	 1.59	 9.66	0.665
HUDF09	3269	21.32	 3.57	 1.33	10.16	 0.79	 8.26	1.097
HUDF09	3346	22.05	 1.58	 4.83	10.39	 1.15	 9.20	1.223
HUDF09	3360	20.21	 1.12	 3.05	10.48	 1.47	 9.59	0.667
HUDF09	3404	22.38	 3.79	 5.51	10.62	 1.03	 8.67	1.489*
HUDF09	3405	19.73	 1.68	 3.69	10.77	 1.60	 9.52	0.622
HUDF09	3447	20.73	 4.94	 1.32	10.43	 0.70	 8.24	1.097
HUDF09	3458	23.43	 1.87	 1.36	10.11	 1.14	 8.77	1.243*
HUDF09	3515	21.02	 3.50	 4.00	10.92	 0.85	 9.04	1.317
HUDF09	3534	21.56	 2.46	 1.68	10.81	 1.29	 9.23	1.314
HUDF09	3565	20.02	 4.39	 3.78	11.00	 1.17	 8.92	0.954
HUDF09	3569	22.93	 0.62	 7.37	10.18	 1.52	 9.80	1.221*
HUDF09	3667	20.31	 1.52	 5.13	10.47	 1.32	 9.31	0.619
HUDF09	3669	21.98	 1.80	 1.10	10.52	 1.32	 9.21	1.036
HUDF09	3743	21.69	 1.75	 1.26	10.32	 0.89	 9.04	1.097
HUDF09	3756	20.70	 1.41	 4.98	10.24	 1.27	 9.14	0.632*
HUDF09	3783	21.92	 3.58	 1.20	10.19	 0.59	 8.28	1.295
HUDF09	6100	20.60	 6.80	 < 0.30	10.86	 0.71	 8.40	1.087
HUDF09	6103	20.41	 0.22	> 10.00	10.22	 0.17	10.75	1.221
HUDF09	6171	19.27	11.63	 2.32	10.53	 0.96	 7.60	0.624*
HUDF09	6176	21.91	 4.35	 0.87	10.16	 0.57	 8.09	1.288
HUDF09	6186	23.00	 1.05	 1.76	10.09	 1.47	 9.25	1.093*
HUDF09	6203	22.62	 0.57	 3.45	10.50	 1.45	10.18	1.390
HUDF09	6206	21.33	 3.63	 3.43	10.51	 0.82	 8.59	0.999
HUDF09	6215	23.24	 1.71	 0.71	10.32	 1.25	 9.06	1.253*
HUDF09	6228	21.45	 2.64	 1.48	10.61	 1.17	 8.97	1.094
SDSS	6989	14.98	 4.83	 5.39	11.10	 2.04	 8.93	0.043
SDSS	57028	13.83	11.76	 6.24	10.76	 1.07	 7.82	0.024
SDSS	63395	14.58	 2.35	 5.25	11.05	 1.45	 9.51	0.030
SDSS	101439	15.39	 18.10	5.39	10.92	1.75	10.12	0.041
SDSS	107615	15.05	 3.85	 1.67	10.74	 1.37	 8.77	0.044
SDSS	112145	13.92	 7.22	 1.25	11.05	 0.96	 8.54	0.034
SDSS	143441	15.11	 3.54	 1.13	10.63	 1.30	 8.74	0.026
SDSS	151812	14.76	14.17	 7.27	10.96	 1.68	 7.86	0.040
SDSS	152883	14.70	 6.60	 5.13	11.00	 1.70	 8.56	0.037
SDSS	153505	15.12	 4.79	 0.64	10.43	 1.12	 8.27	0.032
SDSS	190155	14.89	 8.52	 5.21	11.03	 1.31	 8.37	0.043
SDSS	230582	15.23	 5.98	 2.82	10.90	 1.39	 8.55	0.042
SDSS	240849	12.99	10.85	 5.79	11.04	 1.68	 8.18	0.021
SDSS	241142	15.44	 6.66	 4.42	10.93	 1.30	 8.49	0.043
SDSS	243665	14.88	 4.19	 0.33	10.46	 1.21	 8.42	0.027
SDSS	249740	15.55	 6.41	 0.64	10.56	 1.09	 8.15	0.041
SDSS	261879	15.91	 3.53	 6.31	10.61	 1.60	 8.71	0.039
SDSS	273840	14.63	10.05	> 10.00	11.11	 2.00	 8.31	0.039
SDSS	275557	14.01	 1.40	 3.14	10.52	 1.94	 9.43	0.017
SDSS	276635	14.59	 8.17	> 10.00	11.00	 1.93	 8.38	0.041
SDSS	280971	15.72	 3.02	 2.34	10.83	 1.68	 9.07	0.044
SDSS	332569	15.17	 2.16	 5.22	10.58	 1.15	 9.12	0.037
SDSS	338328	13.67	48.04	> 10.00	11.05	 1.18	 6.89	0.042
SDSS	341194	14.59	 5.88	 7.47	10.95	 1.66	 8.62	0.038
SDSS	356603	14.31	 8.54	 1.92	10.88	 1.64	 8.22	0.031
SDSS	367740	15.30	 3.57	> 10.00	10.99	 1.62	 9.09	0.045
SDSS	371150	15.41	 4.37	 2.31	11.04	 2.08	 8.96	0.044
SDSS	375451	15.06	 8.72	 3.71	10.77	 1.43	 8.09	0.040
SDSS	381444	13.64	 > 100	12.59	11.05	 1.53	10.25	0.043
SDSS	384329	15.23	 4.31	 2.25	10.60	 0.80	 8.53	0.035
SDSS	390782	14.56	 5.65	 6.01	10.97	 1.79	 8.67	0.038
SDSS	395253	13.72	12.68	 5.53	11.04	 1.83	 8.03	0.029
SDSS	397061	14.00	23.05	 4.47	11.10	 1.72	10.30	0.030
SDSS	398027	14.62	 7.41	 0.41	10.71	 0.99	 8.17	0.032
SDSS	402118	15.55	 6.84	 6.34	10.60	 1.37	 8.14	0.043
SDSS	415988	14.85	 2.10	 3.93	10.60	 1.68	 9.16	0.023
SDSS	425282	14.45	12.14	> 10.00	11.11	 2.14	 8.14	0.037
SDSS	435079	14.46	 5.70	 1.12	10.59	 1.18	 8.28	0.036
SDSS	436245	14.40	 7.24	 6.15	10.98	 1.57	 8.46	0.033
SDSS	471454	15.57	11.43	 5.61	10.79	 1.33	 7.87	0.043
SDSS	480188	15.41	 3.34	 1.09	10.46	 1.49	 8.61	0.032
SDSS	515830	16.12	 3.76	 0.67	10.13	 1.20	 8.19	0.042
SDSS	517250	14.81	 7.82	 1.54	10.76	 1.38	 8.18	0.044
SDSS	521493	14.34	 6.45	> 10.00	10.71	 1.65	 8.29	0.025
SDSS	531101	14.54	 9.41	 7.45	11.11	 2.08	 8.37	0.041
SDSS	531234	14.03	 7.53	 6.79	10.91	 1.77	 8.36	0.029
SDSS	531372	14.46	 4.45	 4.19	10.98	 1.71	 8.89	0.027
SDSS	532468	13.87	 7.07	 7.72	10.83	 1.81	 8.33	0.025
SDSS	542402	14.78	 8.29	 6.28	10.99	 1.94	 8.35	0.037
SDSS	561988	13.42	83.39	 7.74	11.10	 2.31	10.30	0.027
SDSS	581190	14.18	 5.26	 3.15	10.99	 1.81	 8.75	0.027
SDSS	592217	15.02	 2.95	 2.33	11.09	 1.77	 9.35	0.041
SDSS	598273	14.83	 2.31	 0.99	10.38	 1.33	 8.85	0.026
SDSS	602186	15.10	 8.44	> 10.00	10.83	 2.44	 8.18	0.040
SDSS	612112	13.64	14.87	 4.37	10.84	 0.72	 7.70	0.025
SDSS	616117	15.11	 1.19	 3.30	10.87	 2.05	 9.92	0.031
SDSS	627432	14.08	 9.68	 2.62	10.40	 0.98	 7.63	0.032
SDSS	632259	15.52	 3.96	 1.08	10.80	 1.34	 8.81	0.044
SDSS	646732	14.91	 3.54	 3.31	11.06	 1.74	 9.16	0.035
SDSS	659924	15.07	 7.95	 5.89	11.09	 1.85	 8.49	0.043
SDSS	690892	15.82	 4.54	 0.42	10.32	 1.32	 8.20	0.040
SDSS	704270	14.44	13.65	> 10.00	10.57	 1.62	 7.50	0.028
SDSS	732548	12.75	12.43	> 10.00	11.05	 1.89	 8.06	0.022
SDSS	736454	14.83	25.39	> 10.00	10.80	 1.62	 7.19	0.043
SDSS	740807	14.34	 4.60	 2.77	11.01	 1.92	 8.89	0.033
SDSS	763424	14.73	 4.71	 2.27	10.95	 1.53	 8.80	0.030
SDSS	764127	14.23	 8.72	 3.07	11.01	 1.39	 8.33	0.029
SDSS	779445	13.22	33.20	 9.55	11.06	 2.49	 7.22	0.032
SDSS	793458	13.19	14.06	> 10.00	11.03	 1.93	 7.94	0.024
SDSS	799019	13.93	 8.12	 5.00	11.09	 1.76	 8.47	0.031
SDSS	807525	14.76	 6.79	 4.91	10.87	 1.76	 8.40	0.037
SDSS	810413	14.71	 5.17	 1.10	10.71	 1.41	 8.48	0.034
SDSS	816852	14.42	 1.59	 1.74	10.41	 0.94	 9.21	0.035
SDSS	819603	14.87	14.01	 1.42	10.86	 1.64	10.06	0.037
SDSS	820723	14.27	 8.74	 4.84	11.03	 2.27	 8.35	0.036
SDSS	847977	14.34	 8.97	 7.92	11.09	 1.83	 8.38	0.038
SDSS	873090	13.54	 6.95	 5.10	11.06	 2.16	 8.57	0.024
SDSS	887199	15.24	 3.58	 1.33	10.12	 0.94	 8.21	0.027
SDSS	937925	14.83	 6.82	 5.38	10.74	 1.52	 8.27	0.033
SDSS	1033031	14.67	10.22	 9.35	10.91	 1.52	 8.10	0.040
SDSS	1037372	15.48	 7.46	 5.67	10.77	 1.56	 8.22	0.037
SDSS	1044391	14.46	 2.75	 5.35	10.96	 1.81	 9.28	0.028
SDSS	1051174	14.12	30.26	 6.96	10.56	 1.25	 6.80	0.032
SDSS	1058088	15.87	 4.42	 0.43	10.63	 1.35	 8.54	0.042

